Dynamics of Aggregation Processes and Electrophysical Properties of Transformer Oil-Based Magnetic Fluids

Magnetic fluids exhibit tunable structures and electrophysical properties, making them promising for adaptive optical systems, biomedical sensors, and microelectromechanical devices. However, the dynamic evolution of their microstructure under varying magnetic fields remains insufficiently explored. This study investigates the structural and dielectric properties of transformer oil-based magnetic fluids containing 0.2-10 vol% magnetite nanoparticles, across a frequency range of 20 Hz to 10 MHz. Particular attention is given to the dynamics of aggregate reorientation in response to alternating magnetic fields. Experimental results demonstrate that low nanoparticle concentrations lead to a linear increase in dielectric permittivity and conductivity, consistent with the Maxwell-Wagner model. In contrast, higher concentrations exhibit conductivity saturation and dispersion effects due to the formation of elongated aggregates. An analysis based on the Boyle polarization model describes the relaxation and structural changes associated with aggregation dynamics. Changes in the magnetic field orientation induce aggregate reconfiguration and significant structural transformations. At early stages, elongated chains form, subsequently thickening until an equilibrium state is reached. Elevated temperatures accelerate these processes by reducing medium viscosity and aggregate order. The findings highlight the critical role of reorientation dynamics in designing high-speed magnetic sensors, vibration isolation systems, and adaptive devices operating in dynamic magnetic environments.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

